Cosmic Sands II: Challenges in Predicting and Measuring High-z Dust Temperatures

In the current era of high-z galaxy discovery with JWST and ALMA, our ability to study the stellar populations and ISM conditions in a diverse range of galaxies at Cosmic Dawn has rapidly improved. At the same time, the need to understand the current limitations in modeling galaxy formation processes and physical properties in order to interpret these observations is critical. Here, we study the challenges in modeling galaxy dust temperatures, both in the context of forward modeling galaxy spectral properties from a hydrodynamical simulation and via backwards modeling galaxy physical properties from mock observations of far-infrared dust emission. Using the Simba model for galaxy formation combined with Powderday radiative transfer, we can accurately predict the evolution of dust at high redshift, though several aspects of the model are essentially free parameters (dust composition, sub-resolution dust in star-forming regions) that dull the predictive power of the model dust temperature distributions. We also highlight the uncertainties in the backwards modeling methods, where we find the commonly used models and assumptions to fit FIR SEDs and infer dust temperatures (e.g., single temperature, optically thin modified blackbody) largely fail to capture the complexity of high-z dusty galaxies. We caution that conclusions inferred from both simulations -- limited by resolution and post-processing techniques -- and observations -- limited by sparse data and simplistic model parameterizations -- are susceptible to unique and nuanced uncertainties that can limit the usefulness of current high-z dust measurements.

==> referee_report.txt <==
Dear Dr. Walter,

We want to thank the referee for a very careful read of our paper, and the constructive comments that they provide. 
We insert responses to the referee report below, and highlight all new changes to the main manuscript in red.


---------------------------------------------------
Reviewer:
---------------------------------------------------

I have read the manuscript titled "Cosmic Sands II: Challenges in Predicting and Measuring High-z Dust Temperatures" by Lower et al. with interest. In its current form, I do not find the paper suitable for publication in ApJ, as there are numerous fundamental flaws, misunderstandings, and unphysical aspects, and the manuscript does not clearly present novel qualitative or quantitative results. It is possible that my assessment would change after very substantial revision by the authors, but in my opinion, very significant revisions are needed, and I recommend rejection.

Below, I enumerate some of the reasons for my assessment. I could provide many more detailed comments, but given he general issues identified below and my recommendation, I think that this would be premature.


1. Lack of novel quantitative results: the main text presents some results, most notably comparisons of different (effective) dust temperatures, but the qualitative conclusions are not new. The abstract and conclusions section are very qualitative, with little mention of results, and those that are mentioned are neither novel nor quantitative. At the very least, the abstract and conclusions should be rewritten to clearly indicate what novel results are presented in the work.


---------------------------------------------------
Our response:
---------------------------------------------------

We agree with the referee that the novelty of the study was not very well outlined in the abstract, and thank the referee for pointing this out. We now highlight the advantages of using simba/powderday for the forward modeling and more explicitly outline the findings from both methods/results sections (forward and backwards modeling). We are also now more explicit about the application of this study to high-z, where the usefulness/applicability of both theory and observations from low-z is largely untested. We have also reorganized the conclusion to more clearly summarize the most important aspects from the results, highlighting again the unique uncertainties associated with determining high-z dust temps. 


---------------------------------------------------
Reviewer:
---------------------------------------------------

2. Inadequate discussion of/connection to previous literature, especially the low-redshift literature: there is extensive discussion of the degeneracies between multiple dust temperature components, the effective beta of IR SEDs, and the effective optical depth, in particular in the literature about low-redshift infrared luminous galaxies and molecular clouds within the Milky Way, dating back almost two decades. This literature is barely mentioned and is not discussed adequately.


---------------------------------------------------
Our response:
---------------------------------------------------

We thank the reviewer for pointing this out, and agree that this is a fair point. We have included studies of low redshift galaxies that focus on determining dust temperatures or untangling the degeneracies associated with FIR SED modeling including Dunne+2001, Dale+2002, Clements+2010, Kirkpatrick+2014, Shetty+2009a,b, Kelly+2012, Rangwala+2011, Scoville+2017. These are now discussed in the introduction and in section 5.2. We have also pointed to two non MBB models for dust emission (Dale+2002, Draine+2007) in section 4 as well as the issue with degeneracies between multi-T models, opacity, and spectral index with Rangwala+2011 and Dunne+2001.


---------------------------------------------------
Reviewer:
---------------------------------------------------

3. Physical misunderstandings: There is unfortunately much confusion in the high-z galaxy formation community about this topic, and in my opinion, this paper would add to rather than reduce that confusion. A couple examples:

- There is not adequate discussion of how both the effective beta and effective optical depth are sensitive to the dust temperature distribution, and multiple temperature components can mimic "optically thick dust emission."

- In some of the analysis, the authors uncritically follow the practice of a subset of the observational literature of fixing the (effective) optical depth to 100 micron. Based on their own results, they should note that this is not sensible, both because the effective optical depth from SED fitting is not a physical optical depth and because any type of optical depth will depend on the dust content and geometry of the galaxy. The only situation in which fixing the effective optical depth could be justified is when fitting SEDs for a very homogeneous galaxy sample. This could be useful when one has many photometric points for a subset of sources and only a few for others, as beta could be constrained for the former subset, and the value could then be used for the latter.


---------------------------------------------------
Our response:
---------------------------------------------------

This is a good point and one that should be expanded on. In lines 251-265, we briefly noted the impact of the temperature distribution and local emissivity on the global composite FIR SED for the purposes of forward modeling the dust temperatures and FIR SEDs. We've now included an extended discussion as well in section 4 when exploring the MBB+power-law fits to the powderday SEDs and how these factors impact backwards modeling dust temperatures from observations.

On the second point, the goal of our analysis was to present an exploration of the uncertainties that exist when measuring dust temperatures from both a theoretical persepctive and from an observational perspective. For the former, we discussed the uncertainties related to forward modeling dust temperatures from hydro simulations, including discussions on dust optical depths, sub resolution modeling, and the mapping between physical and apparent dust temperatures. As noted in the introduction, our goal is not to provide predictions for dust temperatures for high-z galaxies, but instead to use the Cosmic Sands galaxies as a testing ground for the methodologies used to infer dust properties in the literature. In this context, for the latter analysis, we attempted to treat our simulated galaxies as observers would, mimicing the modeling assumptions typically made in the literature which are prompted by the dearth of FIR data for high-z sources. As noted by the referee, this point was not made very clear in the previous version of the text. As such, we have now made the intent of of section 4 more clear, adding subsections to denote the point of each exercise, noting that the assumptions made in both observational scenarios are meant to be illustrative examples of the SED fitting done with observed data. 


---------------------------------------------------
Reviewer:
---------------------------------------------------

4. There are misleading or downright inaccurate statements throughout. Some examples include the following:

- In S2.1, "Star formation [in the simulations] occurs in dense molecular clouds." The simulations employ a density threshold for star formation of 0.13 cm$^-3$, which is at least 3 orders of magnitude below the densities of "dense molecular clouds."

- Also in S2.1, "Stellar feedback is implemented with contributions from Type II SNe, radiation pressure, and stellar winds." In SIMBA, stellar feedback is implemented via an effective equation of state for the ISM and decoupled winds based on the mass loading factors motivated by results from the FIRE simulations. The latter sort of includes the processes mentioned in the quoted text insomuch as they are included in the FIRE simulations, but the quoted statement implies that they are included directly in SIMBA. Moreover, because they are not treated directly, other important effects on the ISM (e.g. generating a self-consistent multiphase structure) are not included.

- The term "general agreement" is used in a misleading way. For example, a systematic temperature bias of 12.8 K is considered general agreement, but given the limited dynamic range of galaxy (effective) dust temperatures, this is actually a substantial difference.


---------------------------------------------------
Our response:
---------------------------------------------------

We thank the reviewer for pointing this out, and agree that this is a reasonable criticism. Indeed the high density limits defined by the simulation for star formation are necessarily much lower than those found in observed star-forming cores (as they are in most cosmological simulations). We have qualified that this is a numerical definition for high density gas. We have also clarified that the stellar feedback model is a sub-resolution model as well as discuss the implications of this model in section 5.4. Lastly, we have added context to the agreement found between the MBB model temperatures and the effective dust temperatures, noting that 1) the uncertainties associated with the fits from scenario 1 are much smaller than the bias and 2) the bias is quite large compared to the limited range/sample size of the intrinsic dust temperatures. 


---------------------------------------------------
Reviewer:
---------------------------------------------------

5. Some aspects of the simulations seem unphysical.

The authors compute the optical depths through the simulated galaxies in pixels 100 pc on a side (they do not comment on the spatial resolution, so it is unclear whether the resolution is adequate for this). They show example maps in fig. 6. This figure shows the optical depth at 100 micron according to the caption and colorbar labels, but the main body says that the values at both 100 and 300 microns are shown. From the time stamps, it appears that the top row shows face-on and edge-on maps for the same simulated galaxy snapshot, whereas the bottom shows two different ones.

In any case, the authors characterize the simulated galaxies according to their maximum optical depth computed in (0.1 kpc)$^2$ pixels. The optical depth at 100 micron is often >>1, and some of the most obscured galaxies can have optical depths of 1 at wavelengths as long as 400-800 micron (all in the rest frame). They discuss one example for which the galaxy is opaque at 100 micron in the central kpc!

For reference, tau = 1 at 100 microns implies a column density of ~2 x 10$^-24$ cm$^-2$, meaning that many of the simulated galaxies are Compton-thick on scales >100 pc. For a gas-to-dust ratio of 100, this corresponds to a gas surface density of ~10$^5$ Msun pc$^-2$. For the cases in which tau = 1 at 400 (800) microns, the column densities and gas surface densities are factors of ~20 (~60) greater. This values seem unphysically high, especially given the relatively large spatial scales considered (these would be ok for an AGN torus, but they are hard to believe for ~kpc scales).

In SIMBA, the mass-loading factor at z > 3 is artificially reduced (relative to the FIRE scalings) as a function of redshift. It is possible that this ad hoc suppression results in a 'pile up' of gas and thus the extremely high surface densities mentioned above.

- In the center of the galaxy snapshot shown in the upper-right panel of fig. 6, which shows the dust optical depth mass and thus the gas density distribution modulated by the spatially dependent gas-to-dust ratio, there is a strange feature that resembles a peanut bulge. What is the explanation for such a feature? I cannot think of how a dissipational component of the simulated galaxy could exhibit this shape.


---------------------------------------------------
Our response:
---------------------------------------------------

We thank the reviewer for catching the mistake in the text regarding the dust optical depth maps; the text now accurately reflects that the plots show optical depth at 100 micron. We also agree that the optical depths for some our the Cosmic Sands galaxies are extreme: this said, we argue that these surface densities and resulting FIR optical depths have some standing. 

First, there are several fundamental uncertainties in modeling the build up of massive high-z galaxies. As the reviewer pointed out, the mass-loading factor in Simba is artificially reduced at high-z, which could cause the high gas surface densities in the nuclear regions of the Cosmic Sands galaxies. While this reduction is an ad-hoc prescription within Simba, these galaxies have been shown to reproduce both the high star formation rates and the significant dust mass reservoirs of dusty galaxies at high-z, as shown in Lower et al. 2022. The build up of significant masses of dust depends not only on metal enrichment from stellar sources but also from dust growth in the dense ISM; without these high gas surfance densities, the Cosmic Sands may not match the observed population of high-z dusty galaxies. 

Second, we have now placed the FIR optical depths in the context of observed galaxies, adding several references in the text (section 3.1) that demonstrate high dust optical depths at similar scales as the Cosmic Sands galaxies. While most of these observations are at low redshift, there are now resolved ALMA observations of high-z galaxies (e.g. SPT 0311-58, SMMJ2135-0102) that suggest comparably large gas densities in 0.5-1 kpc cores embedded in more diffuse structure, similar to the compact nuclear regions of the Cosmic Sands galaxies. 

Of course, the implementation of feedback and the impact on metal enriched winds is a significant uncertainity that is actively being studied in the community. We've added a paragraph discussing these uncertainties in section 5.4 to ensure transparency to the reader that these issues are uncertain, and that the high surface densities that we report are subject to debate. 


For the second point, we note that while this morphological feature is indeed interesting, a full scale morphological and kinematic analysis of model galaxies would constitute a paper unto itself, and is outside the scope of what we intend to discuss in this paper focused on dust temperatures.



==> referee_report_2.txt <==
Dear Dr. Walter,

We want to thank the referee for a very careful read of our paper, and
the constructive comments that they provide. We insert responses to
the referee report below, and highlight all new changes to the main
manuscript in red.

We also want to note for the reviewer some corrections that were made
to the manuscript prior to their review (but that were not in the
version they saw). We realized a mistake in the description of Figure
6 that suggested the optical depths of the galaxies could be
unreasonably high: while the optical depths reported in Figures 5, 10
and 11 and elsewhere in the text are calculated on scales of 0.1 kpc,
the maps in Figure 6 were generated on much a much smaller scale
(0.005 kpc), resulting in extremely reported high optical depths over
those cells. Once averaged over 0.1 kpc, the most extreme 100 micron
optical depth reported is 24. We have highlighted this correction in
bold red in the caption of Figure 6 as well as made a clarification in
footnote 1.



---------------------------------------------------

Reviewer:

---------------------------------------------------

The aim of this study is to demonstrate the challenges in modeling
dust temperatures at high redshift, both forwards from hydrodynamical
simulations post-processed with 3D dust radiative transfer and
backwards from modified blackbody fits to broadband FIR
photometry. This problem is clearly very important and – as such – it
has been previously addressed in other studies (see
e.g. Liang+22). However, the present study provides additional
insights, by investigating in great detail and in a systematic way the
most important factors (the impact of dust properties, star-dust
geometry and optical depth,…) and focusing in particular on high
redshift galaxies at z ≈ 6.5. Hence, I believe that this manuscript
certainly deserves to be accepted for publication. I have – however –
a few comments that I recommend the authors to address, which I hope
can improve the clarity of the paper.


Major comments: (1) After reading this work, one is certainly more
aware of the difficulty of extracting information about the properties
of dust from observations of high-redshift galaxies. However, no ideas
are provided on how these difficulties could be overcome (or at least
on what is worth attempting to determine from the observations). I
believe that dedicating a section to this point would be truly
important and an added value to the work.


---------------------------------------------------
Response:
---------------------------------------------------


This is a very good suggestion and one that we discussed throughout
the development of the paper. On the one hand, we are hesitant to
suggest any bias correction or relation between, e.g., apparent
temperature and mass-weighted temperature, based on the simulated
quantities as any relation would be highly dependent on the radiative
transfer assumptions and fundamental uncertainties in the underlying
galaxy formation simulation. On the other hand, we agree with the
referee that it would be maximally useful to discuss paths forward for
observers, and distill the lessons learned from our submitted
analysis.

We have now included at the reviewer's suggestion (which could be seen
as a compromise of the two viewpoints above) a section (5.5) that
highlights possible solutions to alleviate these modeling
difficulties. Specifically, we highlight work by Haskell+2023 who
explore the impact of the energy balance assumption in panchromatic
SED modeling of high-z galaxies and find that considering both the
UV-NIR and FIR SEDs is important in measuring galaxy physical
properties. We also suggest alternative methods of inferring ISM
physical properties (such as CO rotational ladders).





---------------------------------------------------

Reviewer:

---------------------------------------------------


(2) The optical depths reported for the Cosmic Sands zoom-in galaxies
used in this work are indeed very large. The authors comment on the
possible effect of the feedback model used. However, since the main
results depend on the optical depth, it might be important to try to
explain better (1) how they are calculated (see also the comment on
this point among the minor comments below), (2) how they compare with
values reported in other simulations, (3) to make a comparison with
observations on the same scales (it seems that comparisons with
observations are made with optical depth estimated on much smaller
scales than those for which the optical depths are reported in this
study).

---------------------------------------------------
Response:
---------------------------------------------------

This is a good point. We now include the equation for optical depth in
the main text and explain how tau is calculated in each powderday
grid:

"The optical depths, [equation], are calculated in each powderday cell
i with dust density (rho) along (the viewing angle dependent) line of
sight ds, assuming absorption cross sections of [kappa value] at 100
micron."

Though in section 5.1 we compare our temperature analysis to those
from other hydrodynamical models, none of these studies report the FIR
optical depths from the dust model/radiative transfer calculations. In
fact, there appears to be very little literature on predictions for
FIR opacities from numerical simulations. One example we found (and
have now included in Section 3.1) is Yajima+2014, who explored the
dust properties of z=3 LBGs with Gadget-3 and the dust model of Draine
and Lee 1984. They find quite large UV extinction values in the
largest galaxies (with optical depths ranging from 0.1-1000 at 1700
Angstrom across the entire sample). While these are calculated along
individual rays, they still imply large FIR optical depths towards
stars in the most massive systems.

Another example, though also based on galaxies from the simba model,
is the exploration of the bias in measured IR quantities due to
viewing angle effects by Lovell+2022. There the authors report the
90th percentile of the V-band optical depth distributions measured for
galaxies viewed at 50 different angles(their Fig 6). As above, these
galaxies are simulated at lower redshift than our sample (z=2) and the
optical depths are calculated along individual rays.  Here, some
sight-lines towards these galaxies result in V-band extinctions in
excess of 1000 (though most are in the tau~200-500 range), which would
indicate that these sight-lines are also opaque in the FIR.

Both of these references have now been included in the text.

Finally, we agree that some of the observational studies in 3. (IC860,
Arp 220) are on much smaller scales than the Cosmic Sands galaxies,
but studies of the Cosmic Eyelash, SPT 0311-58, and the galaxies from
Jin+2022 are on 0.5-1 kpc scales, which is comparable to the scales
the optical depths are calculated over for Figures 5, 10, and 11 (0.1
kpc), which we now note in the text.





---------------------------------------------------

Reviewer:

---------------------------------------------------

(1) Layout of the figures As a general comment, I would recommend the
authors to try changing the layout of the figures, so that each figure
is closer to the text in which it is described and commented
upon. This is particularly true for the first part of the paper (the
forward modelling part).

---------------------------------------------------
Response:
---------------------------------------------------

After the additions to the text from the reviewer comments, the
figures are now better in line with their accompanying text.



---------------------------------------------------

Reviewer:

---------------------------------------------------

(2) Typos.
I have found typographical errors here and there. I am listing the ones I have noticed,
but I would suggest to the authors to carefully proofread the entire text before
resubmitting it for publication:
- Page 2 lines 164-165: The sub-resolution model for stellar feedback is includes
contributions
- Page 3 line 183: via thermal spouttering, supernova…
- Page 3 line 212: mass information are smoothed onto th grid which is…
- Page 9 line 460: SEDs are subject too an uncertainty that is non-trivial to quantify.
- Page 11 line 520-521: In We note here…
- Page 14 lines 807 – 808: it is important to note it is important to note the…

---------------------------------------------------
Response:
---------------------------------------------------

We thank the reviewer for catching these mistakes. They have now been
fixed in addition to any other typos found (note that we did not
highlight these changes in red).



---------------------------------------------------

Reviewer:

---------------------------------------------------

(3) Section 3.  Lines 276 – 283: I think that it would be extremely
beneficial to the clarity of the paper if you could write down in the
form of equations how you compute these quantities for a single cell
i.

---------------------------------------------------
Response:
---------------------------------------------------

We have added new equations 1 and 2 which show the form of the
mass-weighted and luminosity-weighted dust temperatures.



---------------------------------------------------

Reviewer:

---------------------------------------------------

Lines 290 – 292 and Figure 2: can you provide an explanation for this
behaviour? I am aware – after reading the whole manuscript – that this
will be done in subsequent sections, but I believe that you may at
least briefly anticipate the reason of these findings and refer the
reader to the corresponding section for a more in-depth
explanation. In addition, in Figure 2 the temperature distribution and
luminosity weighted temperature distribution are very hard to
discriminate (maybe you should try using different colours?), and
appear to be very similar at all but the highest temperatures...why is
this?

---------------------------------------------------
Response:
---------------------------------------------------

We agree alluding to the optical depth discussion will be beneficial
to the reader. We have now added "As we will discuss in subsequent
sections, namely Section 3.1, this is primarily driven by optical
depth effects in the IR becoming more significant in dustier
galaxies."

We also agree that the current form of Figure 2 is difficult to
parse. We have changed the colors for the MW and LW distributions and
now plot every other galaxy instead of the entire sample in an attempt
to balance the diversity of Cosmic Sands galaxies and readability. 

For the last comment, we believe the reviewer is suggesting that the
mass-weighted and un-weighted temperature distributions are quite
similar (as opposed to the luminosity-weighted distributions as
written, as they are skewed to much higher temperatures than the
un-weighted). Looking into this, it appears to be driven by the
star-dust geometry: in the lower mass galaxies, the half-mass radius
of the gas/dust extends much further than the stellar radius,
indicating that only a small fraction of the dust is effectively
heated in star-forming regions. The larger galaxies have much more
evenly distributed dust reservoirs amongst the star forming regions,
resulting in a broader temperature distribution. In order to make this plot clearer, we now only show half of the sample and remove the unweighted distribution (gray in the previous version of the figure) since this is mostly a physically meaningless quantity. While we have removed that aspect of the plot, we still allude to FIR optical depth effects and star-dust geometries in the text. 



---------------------------------------------------

Reviewer:

---------------------------------------------------

Lines 300-301: please provide more details on how you compute this, as
the readers may not be familiar with CAESAR FOF. Also, you may want to
mention the range of values for the half-mass radii that you find.

---------------------------------------------------
Response:
---------------------------------------------------
We realized we failed to include any mention of the CAESAR software in Section 2.1. We now include in the text an explanation of caesar's 6D FOF algorithm as well as a more explicit explanation of the half-mass radii. 


---------------------------------------------------

Reviewer:

---------------------------------------------------

Line 304 and Figure 3: please quote also the total stellar mass (at
the high-mass end, even in the leftmost panel of Figure 3 a similar
scatter in temperature is found).

---------------------------------------------------
Response:
---------------------------------------------------

We have now specified galaxies with M* > 2e10 and Mdust > 8e7 have a
large scatter in dust temperature.



---------------------------------------------------

Reviewer:

---------------------------------------------------

Lines 323 – 326: can you provide an explanation for this trend? Why is
the peak temperature decreasing with dust mass? As above, while an
explanation will be provided in subsequent sections, I believe that
you may at least briefly anticipate the reason of these findings and
refer the reader to the corresponding section for a more in-depth
discussion.

---------------------------------------------------
Response:
---------------------------------------------------


This is a good point and like in the previous paragraph, we point to
the complex interplay between local dust temperature and emissivity properties as the source of the relationship between the apparent and mass/luminosity-weighted temperatures, referring the reader to the discussion in the next section. 



---------------------------------------------------

Reviewer:

---------------------------------------------------

Figure 5: I agree with the suggested interpretation (the lack of
correlation at the high mass end between LIR and luminosity-weighted T
is due to increasing optical depth). However, there appears to be
scatter even at the low-mass end, where the optical depth is < 1. Can
you comment on the origin of this scatter?


---------------------------------------------------
Response:
---------------------------------------------------

This is a good point. While the LIR/dust temperatures of the galaxies
at the lower dust mass end are not as highly impacted by the dust
optical depth as the more dust rich galaxies, there is still radiative
transfer effects at play. If the dust in a galaxy were at uniform
temperature, we would expect the global IR luminosity to be highly
correlated with the apparent temperature (and in the optically thin
limit, we should expect the apparent temperature to be very close to
the intrinsic luminosity-weighted temperature, as evidenced by Figure
4). But because in all galaxies there is a distribution of
temperatures, there will be some scatter in the Tlum - LIR
relationship, since the FIR SED will essentially be the sum of all of
the modified blackbody spectra from the dust at different
temperatures.

This is now included as a footnote in section 3.1 just to avoid detracting from the main point of the section on the large opacities that may be unexpected in the FIR.



---------------------------------------------------

Reviewer:

---------------------------------------------------
(4) Section 3.1:
Lines 365 – 368: I would recommend providing more details on how you compute the optical depth and how this translates into the maps shown in Figure 6. This is somewhat explained in the footnote on page 8, but I would recommend anticipating this explanation here, where you first introduce the optical depth.

---------------------------------------------------
Response:
---------------------------------------------------
We have now moved the equation for optical depth from the footnote into the main text and added more detail on how this is calculated from the powderday output.



---------------------------------------------------

Reviewer:

---------------------------------------------------
Figure 6: can you provide a possible explanation on the origin of the very peculiar morphological feature at the centre of the map in upper right panel? It seems as a bulge…do you find similar shapes in other galaxies of the sample?

---------------------------------------------------
Response:
---------------------------------------------------

We appreciate the reviewer pointing this out: in our investigation of our galaxy sample, we also noted this morphological feature but neglected to do a more in depth kinematic analysis, as tracking the merger history of these galaxies was outside the scope of this analysis. The main goal of this paper is to focus on dust temperatures but we anticipate studying the morphological details of high-z dusty, star-forming galaxies, especially as it pertains to JWST, in a follow up paper. 



---------------------------------------------------

Reviewer:

---------------------------------------------------
(5) Section 4.2:
Can you explain a bit the trends found in Figure 9? Why is the TMBB underestimated (wrt the mass-weighted and luminosity weighted T) for systems with large Mdust, and it is overestimated for smaller Mdust systems? Why is the TMBB & Tpeak smaller for dustier systems than for less dusty galaxies? As above, while an explanation will be provided in subsequent sections, I believe that you may at least briefly anticipate the reason of these findings and refer the reader to the corresponding section for a more in-depth discussion.

---------------------------------------------------
Response:
---------------------------------------------------


As above, we now place Figure 9 in the context of the optical depth discussion in the previous sections and expand on why a modified blackbody model could struggle with inferring the dust temperatures of highly opaque galaxies.


--------------------------------------------------

Reviewer:

---------------------------------------------------
(6) Section 5.1
I think that the comparison made with previous works (you may add Graziani et al. 2020 in the first group of studies on lines 745-747) is extremely helpful, it may also be useful to briefly mention what kind of galaxies (in term of stellar mass, dust mass, and redshift) have been considered in previous works that have estimated the dust temperature by post-processing the simulation outputs with SKIRT.

---------------------------------------------------
Response:
---------------------------------------------------

We thank the reviewer for pointing out this important missing reference. We have also added the stellar mass (and where available, dust mass) ranges for the studies in that section.



---------------------------------------------------

Reviewer:

---------------------------------------------------
(7) Section 5.2
Lines 882 – 884: I would add here reference to Inami et al. 2022
https://ui.adsabs.harvard.edu/abs/2022MNRAS.515.3126I/abstract
and Algera et al. 2023
https://ui.adsabs.harvard.edu/abs/2023MNRAS.tmp.2998A/abstract
Also, no reference is provided to a recent work by Witstock et al. (2023), which I consider very relevant in the context of the discussion made in this section.
https://ui.adsabs.harvard.edu/abs/2023MNRAS.523.3119W/abstract

---------------------------------------------------
Response:
---------------------------------------------------
We again thank the reviewer for suggesting these important references for this section, and apologize for having missed these. They are now included along with an explicit discussion on the Witstok results.



---------------------------------------------------

Reviewer:

---------------------------------------------------
(8) Section 5.4
Figure 12: Since here the aim is to compare the effect of adding birth cloud dust for two systems with different optical depth, I would suggest including the information on the optical depth in the two panels.

---------------------------------------------------
Response:
---------------------------------------------------
This is a great idea. We've now included the intrinsic diffuse dust optical depth values to the legends in each figure.


